Parabolic Anderson model with colored noise on torus

We construct an intrinsic family of Gaussian noises on $d$-dimensional flat torus $\mathbb{T}^d$. It is the analogue of the colored noise on $\mathbb{R}^d$, and allows us to study stochastic PDEs on torus in the It\^{o} sense in high dimensions. With this noise, we consider the parabolic Anderson model (PAM) with measure-valued initial conditions and establish some basic properties of the solution, including a sharp upper and lower bound for the moments and H\"{o}lder continuity in space and time. The study of the toy model of $\mathbb{T}^d$ in the present paper is a first step towards our effort in understanding how geometry and topology play an role in the behavior of stochastic PDEs on general (compact) manifolds.

==> theta-NearInf.csv <==
0.01	1.
0.51	1.
1.01	1.0000000065054606
1.51	1.0000042052511933
2.01	1.0001086526228633
2.51	1.0007684927463074
3.01	1.0028377905780739
3.51	1.0072224649119594
4.01	1.01456187606194
4.51	1.0251319449120337
5.01	1.0388982000969555
5.51	1.055617084168227
6.01	1.0749304907875399
6.51	1.0964358472559304
7.01	1.119731596785237
7.51	1.1444435372015649
8.01	1.170237946444304
8.51	1.1968262678789103
9.01	1.2239647580873187
9.51	1.2514513661858886
10.01	1.2791212891755868
10.51	1.3068420852291813
11.01	1.33450885736184
11.51	1.362039784001632
12.01	1.389372126197724
12.51	1.416458752666307
13.01	1.4432651727587356
13.51	1.4697670399795666
14.01	1.4959480758913617
14.51	1.5217983602970977
15.01	1.5473129347585453
15.51	1.57249067042822
16.01	1.597333356374893
16.51	1.6218449701788733
17.01	1.646031098046899
17.51	1.669898476768083
18.01	1.6934546343707344
18.51	1.716707610304083
19.01	1.7396657393706392
19.51	1.76233748651466
20.01	1.7847313219840244
20.51	1.8068556283852848
21.01	1.8287186328023124
21.51	1.8503283585012402
22.01	1.8716925918464418
22.51	1.8928188609461867
23.01	1.9137144232686654
23.51	1.9343862600500754
24.01	1.95484107578233
24.51	1.9750853014402148
25.01	1.995125100404329
25.51	2.014966376271566
26.01	2.034614781931172
26.51	2.0540757294313714
27.01	2.0733544002770095
27.51	2.092455755889115
28.01	2.1113845480277726
28.51	2.1301453290344363
29.01	2.148742461792096
29.51	2.16718012933412
30.01	2.1854623440573455
30.51	2.2035929565136603
31.01	2.221575663768268
31.51	2.239414017323165
32.01	2.2571114306117672
32.51	2.274671186075967
33.01	2.2920964418404592
33.51	2.3093902380015403
34.01	2.326555502548966
34.51	2.3435950569401185
35.01	2.360511621345877
35.51	2.3773078195873674
36.01	2.393986183782226
36.51	2.410549158718398
37.01	2.4269991059726084
37.51	2.443338307789826
38.01	2.459568970739134
38.51	2.4756932291604667
39.01	2.49171314841583
39.51	2.5076307279576944
40.01	2.523447904226449
40.51	2.5391665533879775
41.01	2.5547884939216687
41.51	2.5703154890684563
42.01	2.585749249147813
42.51	2.601091433752015
43.01	2.6163436538253713
43.51	2.631507473635612
44.01	2.6465844126441103
44.51	2.661575947281116
45.01	2.676483512631833
45.51	2.6913085040386373
46.01	2.706052278624511
46.51	2.7207161567423026
47.01	2.735301423354186
47.51	2.749809329345357
48.01	2.764241092775732
48.51	2.7785979000732155
49.01	2.792880907171776
49.51	2.807091240597462
50.01	2.8212299985051974
50.51	2.835298251669072
51.01	2.8492970444286367
51.51	2.863227395593577
52.01	2.8770902993089735
52.51	2.8908867258832145
53.01	2.9046176225805396
53.51	2.9182839143800114
54.01	2.931886504702658
54.51	2.945426276108394
55.01	2.9589040909642343
55.51	2.972320792085256
56.01	2.985677203349617
56.51	2.9989741302889357
57.01	3.0122123606552207
57.51	3.0253926649654588
58.01	3.0385157970249552
58.51	3.051582494430412
59.01	3.064593479053708
59.51	3.077549457507258
60.01	3.090451121591829
60.51	3.1032991487275896
61.01	3.116094202369166
61.51	3.128836932405427
62.01	3.1415279755446686
62.51	3.154167955685848
63.01	3.166757484276489
63.51	3.179297160657828
64.01	3.1917875723977516
64.51	3.204229295612062
65.01	3.2166228952745506
65.51	3.228968925516366
66.01	3.2412679299151144
66.51	3.2535204417741275
67.01	3.2657269843923
67.51	3.2778880713248806
68.01	3.29000420663559
68.51	3.302075885140408
69.01	3.3141035926433773
69.51	3.3260878061647263
70.01	3.3380289941616184
70.51	3.349927616741825
71.01	3.3617841258705936
71.51	3.37359896557096
72.01	3.385372572117787
72.51	3.397105374225731
73.01	3.408797793231404
73.51	3.420450243269916
74.01	3.4320631314460375
74.51	3.443636858000147
75.01	3.4551718164692002
75.51	3.4666683938428586
76.01	3.478126970714981
76.51	3.4895479214306424
77.01	3.5009316142288274
77.51	3.512278411380967
78.01	3.5235886693254588
78.51	3.5348627387983114
79.01	3.5461009649600577
79.51	3.557303687519045
80.01	3.5684712408512627
80.51	3.579603954116781
81.01	3.5907021513729664
81.51	3.6017661516845303
82.01	3.6127962692305715
82.51	3.6237928134086648
83.01	3.634756088936124
83.51	3.6456863959485304
84.01	3.6565840300955936
84.51	3.6674492826344682
85.01	3.6782824405205785
85.51	3.6890837864960417
86.01	3.699853599175773
86.51	3.7105921531313393
87.01	3.7212997189726345
87.51	3.7319765634274504
88.01	3.7426229494189913
88.51	3.75323913614143
89.01	3.763825379133523
89.51	3.7743819303503936
90.01	3.7849090382334825
90.51	3.795406947778781
91.01	3.805875900603355
91.51	3.816316135010221
92.01	3.826727886051645
92.51	3.837111385590891
93.01	3.847466862362454
93.51	3.8577945420308657
94.01	3.8680946472480584
94.51	3.8783673977093818
95.01	3.888613010208266
95.51	3.898831698689611
96.01	3.909023674301919
96.51	3.9191891454481778
97.01	3.929328317835602
97.51	3.9394413945241933
98.01	3.949528575974184
98.51	3.9595900600924088
99.01	3.9696260422776044
99.51	3.97963671546468

==> theta-NearZero.csv <==
0.01	1.
0.09	1.
0.17	1.
0.25	1.
0.33	1.
0.41000000000000003	1.
0.49	1.
0.5700000000000001	1.0000000000000018
0.65	1.0000000000001295
0.73	1.0000000000036116
0.81	1.000000000052184
0.89	1.0000000004665113
0.97	1.000000002905813
1.05	1.000000013696859
1.1300000000000001	1.000000051836091
1.21	1.0000001645175602
1.29	1.0000004524606363
1.37	1.0000011056972495
1.45	1.0000024483401098
1.53	1.0000049888931772
1.61	1.0000094714271734
1.69	1.0000169226427036
1.77	1.0000286903942053
1.85	1.0000464703810394
1.93	1.0000723191100998
2.01	1.0001086526228633
2.09	1.0001582316700932
2.17	1.0002241349111034
2.25	1.0003097222873378
2.3299999999999996	1.0004185909977312
2.4099999999999997	1.0005545265391778
2.4899999999999998	1.000721451132377
2.57	1.000923371592483
2.65	1.00116432837797
2.73	1.001448347201416
2.81	1.0017793942426723
2.8899999999999997	1.0021613356880676
2.9699999999999998	1.002597902040603
3.05	1.0030926574108205
3.13	1.0036489738069954
3.21	1.0042700102942357
3.29	1.0049586967809803
3.3699999999999997	1.0057177221132714
3.4499999999999997	1.0065495261068327
3.53	1.0074562951193025
3.61	1.008439960755229
3.69	1.0095022013005055
3.77	1.0106444454971593
3.8499999999999996	1.0118678782908652
3.9299999999999997	1.0131734482097388
4.01	1.01456187606194
4.09	1.0160336646698482
4.17	1.017589109388904
4.25	1.0192283091887864
4.33	1.0209511781028218
4.41	1.022757456877983
4.49	1.0246467246822974
4.57	1.0266184107488159
4.6499999999999995	1.028671805855475
4.7299999999999995	1.0308060735582243
4.81	1.0330202611108052
4.89	1.0353133100186427
4.97	1.0376840661865956
5.05	1.0401312896309476
5.13	1.0426536637351473
5.21	1.0452498040365987
5.29	1.047918266538357
5.37	1.050657555545093
5.45	1.053466131027227
5.53	1.0563424155208485
5.61	1.0592848005740285
5.6899999999999995	1.0622916527524933
5.77	1.0653613192194453
5.85	1.068492132905685
5.93	1.0716824172871378
6.01	1.0749304907875399
6.09	1.0782346708243793
6.17	1.081593277516312
6.25	1.0850046370702153
6.33	1.0884670848658016
6.41	1.0919789682553802
6.49	1.0955386490959018
6.57	1.099144506029895
6.65	1.102794936531329
6.7299999999999995	1.1064883587318068
6.81	1.1102232130418512
6.89	1.1139979635813673
6.97	1.1178110994327048
7.05	1.121661135729054
7.13	1.1255466145902504
7.21	1.1294661059174098
7.29	1.1334182080571586
7.37	1.1374015483456186
7.45	1.1414147835416932
7.53	1.1454566001586228
7.61	1.1495257147022255
7.6899999999999995	1.1536208738237006
7.77	1.1577408543943706
7.85	1.1618844635092451
7.93	1.1660505384258504
8.01	1.170237946444304
8.09	1.1744455847342339
8.17	1.1786723801137333
8.25	1.182917288785179
8.33	1.1871792960324057
8.41	1.1914574158833937
8.49	1.1957506907423288
8.57	1.2000581909946009
8.65	1.2043790145880546
8.73	1.2087122865935316
8.81	1.2130571587475258
8.89	1.2174128089795542
8.97	1.2217784409266221
9.05	1.2261532834369935
9.13	1.2305365900652796
9.21	1.2349276385607
9.29	1.239325730350217
9.37	1.2437301900180917
9.45	1.248140364783277
9.53	1.252555623975949
9.61	1.2569753585143408
9.69	1.2613989803829502
9.77	1.265825922113087
9.85	1.270255636266634
9.93	1.2746875949238015
10.01	1.2791212891755868
10.09	1.283556228621567
10.17	1.2879919408735838
10.25	1.292427971065827
10.33	1.2968638813717477
10.41	1.3012992505281888
10.49	1.3057336733670712
10.57	1.3101667603549219
10.65	1.3145981371404851
10.73	1.3190274441106349
10.81	1.32345433595475
10.89	1.327878481237691
10.97	1.332299561981494
11.05	1.3367172732558508
11.13	1.3411313227774386
11.21	1.345541430518124
11.29	1.3499473283220564
11.37	1.354348759531645
11.45	1.3587454786223774
11.53	1.363137250846461
11.61	1.3675238518852106
11.69	1.3719050675101288
11.77	1.3762806932525815
11.85	1.380650534081999
11.93	1.3850144040924834
12.01	1.389372126197724
12.09	1.3937235318341035
12.17	1.398068460671875
12.25	1.4024067603342776
12.33	1.4067382861244646
12.41	1.4110629007601045
12.49	1.4153804741155174
12.57	1.4196908829712058
12.65	1.423994010770632
12.73	1.4282897473840974
12.81	1.4325779888795818
12.89	1.4368586373003849
12.97	1.441131600449427
13.05	1.4453967916800614
13.13	1.4496541296932455
13.21	1.453903538340925
13.290000000000001	1.4581449464354805
13.37	1.4623782875650966
13.45	1.4666034999148991
13.53	1.4708205260937228
13.61	1.4750293129663627
13.69	1.4792298114911708
13.77	1.48342197656286
13.85	1.4876057668603693
13.93	1.4917811446996698
14.01	1.4959480758913617
14.09	1.5001065296029439
14.17	1.5042564782256211
14.25	1.5083978972455248
14.33	1.5125307651192192
14.41	1.516655063153377
14.49	1.5207707753885003
14.57	1.5248778884865717
14.65	1.5289763916225239
14.73	1.5330662763794063
14.81	1.537147536647155
14.89	1.5412201685248388
14.97	1.5452841702262983
15.05	1.5493395419890577
15.13	1.5533862859864194
15.21	1.5574244062426423
15.290000000000001	1.5614539085511094
15.37	1.5654748003953867
15.45	1.5694870908730918
15.53	1.5734907906224802
15.61	1.5774859117516595
15.69	1.5814724677703575
15.77	1.5854504735241544
15.85	1.589419945131104
15.93	1.5933808999206696

==> theta.csv <==
(0.01, 1.)
(0.51, 1.)
(1.01, 1.00011)
(1.51, 1.0029)
(2.01, 1.01474)
(2.51, 1.0392)
(3.01, 1.07534)
(3.51, 1.12021)
(4.01, 1.17076)
(4.51, 1.22451)
(5.01, 1.27968)
(5.51, 1.33506)
(6.01, 1.38992)
(6.51, 1.4438)
(7.01, 1.49647)
(7.51, 1.54782)
(8.01, 1.59783)
(8.51, 1.64651)
(9.01, 1.69392)
(9.51, 1.74012)
(10.01, 1.78518)
(10.51, 1.82915)
(11.01, 1.87212)
(11.51, 1.91413)
(12.01, 1.95525)
(12.51, 1.99552)
(13.01, 2.03501)
(13.51, 2.07374)
(14.01, 2.11176)
(14.51, 2.14911)
(15.01, 2.18583)
(15.51, 2.22193)
(16.01, 2.25746)
(16.51, 2.29244)
(17.01, 2.3269)
(17.51, 2.36085)
(18.01, 2.39432)
(18.51, 2.42733)
(19.01, 2.45989)
(19.51, 2.49203)
(20.01, 2.52376)
(20.51, 2.5551)
(21.01, 2.58606)
(21.51, 2.61665)
(22.01, 2.64689)
(22.51, 2.67678)
(23.01, 2.70635)
(23.51, 2.73559)
(24.01, 2.76453)
(24.51, 2.79317)
(25.01, 2.82151)
(25.51, 2.84958)
(26.01, 2.87737)
(26.51, 2.90489)
(27.01, 2.93216)
(27.51, 2.95917)
(28.01, 2.98594)
(28.51, 3.01248)
(29.01, 3.03878)
(29.51, 3.06485)
(30.01, 3.09071)
(30.51, 3.11635)
(31.01, 3.14178)
(31.51, 3.16701)
(32.01, 3.19204)
(32.51, 3.21687)
(33.01, 3.24151)
(33.51, 3.26597)
(34.01, 3.29025)
(34.51, 3.31434)
(35.01, 3.33827)
(35.51, 3.36202)
(36.01, 3.38561)
(36.51, 3.40903)
(37.01, 3.43229)
(37.51, 3.4554)
(38.01, 3.47836)
(38.51, 3.50116)
(39.01, 3.52381)
(39.51, 3.54633)
(40.01, 3.56869)
(40.51, 3.59092)
(41.01, 3.61302)
(41.51, 3.63498)
(42.01, 3.6568)
(42.51, 3.6785)
(43.01, 3.70007)
(43.51, 3.72151)
(44.01, 3.74284)
(44.51, 3.76404)
(45.01, 3.78512)
(45.51, 3.80608)
(46.01, 3.82694)
(46.51, 3.84767)
(47.01, 3.8683)
(47.51, 3.88882)
(48.01, 3.90923)
(48.51, 3.92953)
(49.01, 3.94973)
(49.51, 3.96983)
(50.01, 3.98982)
(50.51, 4.00972)
(51.01, 4.02951)
(51.51, 4.04922)
(52.01, 4.06882)
(52.51, 4.08833)
(53.01, 4.10775)
(53.51, 4.12708)
(54.01, 4.14631)
(54.51, 4.16546)
(55.01, 4.18452)
(55.51, 4.2035)
(56.01, 4.22239)
(56.51, 4.24119)
(57.01, 4.25991)
(57.51, 4.27855)
(58.01, 4.29711)
(58.51, 4.31559)
(59.01, 4.33399)
(59.51, 4.35231)
(60.01, 4.37056)
(60.51, 4.38873)
(61.01, 4.40682)
(61.51, 4.42484)
(62.01, 4.44279)
(62.51, 4.46067)
(63.01, 4.47847)
(63.51, 4.49621)
(64.01, 4.51387)
(64.51, 4.53146)
(65.01, 4.54899)
(65.51, 4.56645)
(66.01, 4.58385)
(66.51, 4.60117)
(67.01, 4.61844)
(67.51, 4.63563)
(68.01, 4.65277)
(68.51, 4.66984)
(69.01, 4.68685)
(69.51, 4.7038)
(70.01, 4.72069)
(70.51, 4.73751)
(71.01, 4.75428)
(71.51, 4.77099)
(72.01, 4.78764)
(72.51, 4.80423)
(73.01, 4.82077)
(73.51, 4.83725)
(74.01, 4.85367)
(74.51, 4.87004)
(75.01, 4.88635)
(75.51, 4.90261)
(76.01, 4.91881)
(76.51, 4.93497)
(77.01, 4.95106)
(77.51, 4.96711)
(78.01, 4.98311)
(78.51, 4.99905)
(79.01, 5.01494)
(79.51, 5.03079)
(80.01, 5.04658)
(80.51, 5.06232)
(81.01, 5.07802)
(81.51, 5.09367)
(82.01, 5.10927)
(82.51, 5.12482)
(83.01, 5.14032)
(83.51, 5.15578)
(84.01, 5.17119)
(84.51, 5.18656)
(85.01, 5.20188)
(85.51, 5.21715)
(86.01, 5.23238)
(86.51, 5.24757)
(87.01, 5.26271)
(87.51, 5.27781)
(88.01, 5.29287)
(88.51, 5.30788)
(89.01, 5.32285)
(89.51, 5.33778)
(90.01, 5.35267)
(90.51, 5.36752)
(91.01, 5.38232)
(91.51, 5.39709)
(92.01, 5.41181)
(92.51, 5.42649)
(93.01, 5.44114)
(93.51, 5.45575)
(94.01, 5.47031)
(94.51, 5.48484)
(95.01, 5.49933)
(95.51, 5.51378)
(96.01, 5.52819)
(96.51, 5.54257)
(97.01, 5.55691)
(97.51, 5.57121)
(98.01, 5.58548)
(98.51, 5.59971)
(99.01, 5.6139)
(99.51, 5.62806)
